Lower Bounds on the Depth of Integral ReLU Neural Networks via Lattice Polytopes

We prove that the set of functions representable by ReLU neural networks with integer weights strictly increases with the network depth while allowing arbitrary width. More precisely, we show that $\lceil\log_2(n)\rceil$ hidden layers are indeed necessary to compute the maximum of $n$ numbers, matching known upper bounds. Our results are based on the known duality between neural networks and Newton polytopes via tropical geometry. The integrality assumption implies that these Newton polytopes are lattice polytopes. Then, our depth lower bounds follow from a parity argument on the normalized volume of faces of such polytopes.

==> pics/joinVolume.tikz <==
\ifx\XFigwidth\undefined\dimen1=0pt\else\dimen1\XFigwidth\fi
\divide\dimen1 by 7666
\ifx\XFigheight\undefined\dimen3=0pt\else\dimen3\XFigheight\fi
\divide\dimen3 by 3166
\ifdim\dimen1=0pt\ifdim\dimen3=0pt\dimen1=1184sp\dimen3\dimen1
  \else\dimen1\dimen3\fi\else\ifdim\dimen3=0pt\dimen3\dimen1\fi\fi
\tikzpicture[x=+\dimen1, y=+\dimen3]
{\ifx\XFigu\undefined\catcode`\@11
\def\temp{\alloc@1\dimen\dimendef\insc@unt}\temp\XFigu\catcode`\@12\fi}
\XFigu1184sp
% Uncomment to scale line thicknesses with the same
% factor as width of the drawing.
%\pgfextractx\XFigu{\pgfqpointxy{1}{1}}
\ifdim\XFigu<0pt\XFigu-\XFigu\fi
\clip(1117,-9683) rectangle (8783,-6517);
\tikzset{inner sep=+0pt, outer sep=+0pt}
\pgfsetlinewidth{+30\XFigu}
\pgfsetstrokecolor{blue}
\draw (1200,-9600)--(2400,-8400);
\pgfsetstrokecolor{red}
\draw (2100,-9600)--(2100,-7800);
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{.}
\draw (1200,-9600)--(2100,-9600);
\draw (2100,-9600)--(2400,-8400);
\draw (2400,-8400)--(2100,-7800);
\draw (6000,-8400)--(7500,-9600);
\draw (6000,-8400)--(8700,-6600);
\draw (4800,-7800)--(8700,-6600);
\pgfsetlinewidth{+30\XFigu}
\pgfsetstrokecolor{blue}
\draw (7500,-9600)--(8700,-6600);
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{.}
\draw (2100,-7800)--(1200,-9600);
\pgfsetlinewidth{+30\XFigu}
\pgfsetstrokecolor{red}
\draw (6000,-8400)--(4800,-7800);
\pgfsetlinewidth{+7.5\XFigu}
\pgfsetstrokecolor{.}
\draw (4800,-7800)--(7500,-9600);
\pgfsetfillcolor{blue}
\pgftext[base,left,at=\pgfqpointxy{8280}{-8040}] {\fontsize{5}{6}\usefont{T1}{ptm}{m}{n}$Q$}
\pgfsetfillcolor{red}
\pgftext[base,right,at=\pgfqpointxy{5280}{-8340}] {\fontsize{5}{6}\usefont{T1}{ptm}{m}{n}$P$}
\pgfsetfillcolor{.!50}
\filldraw  (3300,-8400) circle [radius=+75];
\filldraw  (2700,-9000) circle [radius=+75];
\filldraw  (1800,-9000) circle [radius=+75];
\filldraw  (2400,-8400) circle [radius=+75];
\filldraw  (1200,-9600) circle [radius=+75];
\filldraw  (2100,-9600) circle [radius=+75];
\draw  (2400,-7500) circle [radius=+75];
\draw  (3300,-7500) circle [radius=+75];
\draw  (2700,-8100) circle [radius=+75];
\draw  (2100,-8700) circle [radius=+75];
\draw  (1200,-8700) circle [radius=+75];
\draw  (1800,-8100) circle [radius=+75];
\pgfsetfillcolor{.}
\filldraw  (2400,-6600) circle [radius=+75];
\filldraw  (3300,-6600) circle [radius=+75];
\filldraw  (1800,-7200) circle [radius=+75];
\filldraw  (2700,-7200) circle [radius=+75];
\filldraw  (1200,-7800) circle [radius=+75];
\filldraw  (2100,-7800) circle [radius=+75];
\filldraw  (7800,-6600) circle [radius=+75];
\filldraw  (6000,-6600) circle [radius=+75];
\filldraw  (6900,-6600) circle [radius=+75];
\filldraw  (8700,-6600) circle [radius=+75];
\filldraw  (7200,-7200) circle [radius=+75];
\filldraw  (5400,-7200) circle [radius=+75];
\filldraw  (6300,-7200) circle [radius=+75];
\filldraw  (8100,-7200) circle [radius=+75];
\pgfsetfillcolor{white}
\filldraw  (7200,-8100) circle [radius=+75];
\filldraw  (5400,-8100) circle [radius=+75];
\filldraw  (6300,-8100) circle [radius=+75];
\filldraw  (8100,-8100) circle [radius=+75];
\pgfsetfillcolor{.!50}
\filldraw  (7800,-8400) circle [radius=+75];
\filldraw  (6000,-8400) circle [radius=+75];
\filldraw  (6900,-8400) circle [radius=+75];
\filldraw  (8700,-8400) circle [radius=+75];
\pgfsetfillcolor{white}
\filldraw  (8400,-8700) circle [radius=+75];
\filldraw  (6600,-8700) circle [radius=+75];
\filldraw  (4800,-8700) circle [radius=+75];
\filldraw  (5700,-8700) circle [radius=+75];
\filldraw  (7500,-8700) circle [radius=+75];
\pgfsetfillcolor{.}
\filldraw  (6600,-7800) circle [radius=+75];
\filldraw  (4800,-7800) circle [radius=+75];
\filldraw  (5700,-7800) circle [radius=+75];
\filldraw  (7500,-7800) circle [radius=+75];
\pgfsetfillcolor{.!50}
\filldraw  (7200,-9000) circle [radius=+75];
\filldraw  (5400,-9000) circle [radius=+75];
\filldraw  (6300,-9000) circle [radius=+75];
\filldraw  (8100,-9000) circle [radius=+75];
\filldraw  (6600,-9600) circle [radius=+75];
\filldraw  (4800,-9600) circle [radius=+75];
\filldraw  (5700,-9600) circle [radius=+75];
\filldraw  (7500,-9600) circle [radius=+75];
\pgfsetfillcolor{white}
\filldraw  (7800,-7500) circle [radius=+75];
\filldraw  (6000,-7500) circle [radius=+75];
\filldraw  (6900,-7500) circle [radius=+75];
\filldraw  (8700,-7500) circle [radius=+75];
\endtikzpicture%

